Impact of Cross Technology Interference on Time Synchronization and Join Time in Low-Power Wireless Networks

Low-power and low-cost wireless sensor networks enable scalable and affordable sensing and can be deployed in different environments to monitor various physical parameters. In some environments, these networks may have to coexist and interact with other systems which use the same frequency spectrum for communication. This potentially results in cross-technology interference (CTI). Dynamic channel hopping is one of the mechanisms that is currently employed to deal with CTI, but its usefulness depends on the channel selection and occupation timing. In this paper, we experimentally study the impact of CTI (caused by IEEE 802.11 networks) on time synchronization and network join time. Experiment results show that CTI can increase time drift between a child and a parent node by up to $\pm 3$ clock ticks between two synchronization intervals. Likewise, CTI affects new nodes from timely joining a network. In a simple network which does not involve multi-hop communication, the time it takes for nodes to join the network in the absence of CTI is between 40 and 70 ms (83.3\% of the time). In the presence of CTI, 96.82\% of the time, the join time is between 100 and 200 ms. In other words, the join time in the presence of CTI is about five times higher. Interestingly, not only the main spectral lobes, but also the spectral sidelobes of interfering networks impact the performance of low-power networks.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



